CAR -- Cityscapes Attributes Recognition A Multi-category Attributes Dataset for Autonomous Vehicles

Self-driving vehicles are the future of transportation. With current advancements in this field, the world is getting closer to safe roads with almost zero probability of having accidents and eliminating human errors. However, there is still plenty of research and development necessary to reach a level of robustness. One important aspect is to understand a scene fully including all details. As some characteristics (attributes) of objects in a scene (drivers' behavior for instance) could be imperative for correct decision making. However, current algorithms suffer from low-quality datasets with such rich attributes. Therefore, in this paper, we present a new dataset for attributes recognition -- Cityscapes Attributes Recognition (CAR). The new dataset extends the well-known dataset Cityscapes by adding an additional yet important annotation layer of attributes of objects in each image. Currently, we have annotated more than 32k instances of various categories (Vehicles, Pedestrians, etc.). The dataset has a structured and tailored taxonomy where each category has its own set of possible attributes. The tailored taxonomy focuses on attributes that is of most beneficent for developing better self-driving algorithms that depend on accurate computer vision and scene comprehension. We have also created an API for the dataset to ease the usage of CAR. The API can be accessed through https://github.com/kareem-metwaly/CAR-API.

==> figs/CAR_analysis/examples/.ipynb_checkpoints/vehicle1-checkpoint.json <==
{"Vehicle Visibility": "81% to 100% is visible", "Vehicle Form": "Sedan", "Is the vehicle towing or being towed": "Neither", "Vehicle Type": "Other", "Vehicle Light Status": "Off", "Vehicle Status": "Moving", "Vehicle Direction": "Back"}

==> figs/CAR_analysis/examples/.ipynb_checkpoints/vehicle3-checkpoint.json <==
{"Vehicle Visibility": "60% to 80% is visible", "Vehicle Form": "Hatchback", "Is the vehicle towing or being towed": "Towing", "Vehicle Type": "Other", "Vehicle Light Status": "On", "Vehicle Status": "Stopped", "Vehicle Direction": "Back"}
